The Impact of DNS Insecurity on Time

We demonstrate the first practical off-path time shifting attacks against NTP as well as against Man-in-the-Middle (MitM) secure Chronos-enhanced NTP. Our attacks exploit the insecurity of DNS allowing us to redirect the NTP clients to attacker controlled servers. We perform large scale measurements of the attack surface in NTP clients and demonstrate the threats to NTP due to vulnerable DNS.

==> img/chronos-flow.txt <==
@startuml

!include style.txt

participant " **Chronos client** \n " as chronos
participant " **Resolver** \n " as resolver
participant " **Namserver** \n //pool.ntp.org//" as ns
participant " **Attacker** \n  " as attacker

group //N// <= 24 times

chronos->resolver: //pool.ntp.org// IN A?

resolver->ns:      //pool.ntp.org// IN A?
ns->resolver:      //pool.ntp.org// IN A \n 4 addresses, TTL=150

resolver->chronos: //pool.ntp.org// IN A \n 4 addresses, TTL=150

rnote over chronos: Wait 1 hour

end

attacker-->resolver: Poisons DNS //pool.ntp.org// IN A \n 89 addresses, TTL=604800

group //M = 24-N// times

chronos->resolver: //pool.ntp.org// IN A?

rnote over resolver: //pool.ntp.org// IN A \n still cached

resolver->chronos: //pool.ntp.org// IN A \n 89 addresses, \n TTL=604800

rnote over chronos: Wait 1 hour

end

rnote over chronos: Combine all results, \nif //N// <= 11 attacker controls \nmore than 2/3 of addresses!

@enduml



==> img/ntp-boot-time.txt <==
@startuml

!include style.txt

participant " **NTP client** \n //2.2.2.2//" as ntpd
participant " **Resolver** \n " as resolver
participant " **NTP Upstream** \n //1.1.1.1//" as ntp
participant " **Attacker** \n //6.6.6.6//" as attacker

attacker-->resolver: Poisons DNS \n //pool.ntp.org// IN A //6.6.6.6//

ntpd->resolver: //pool.ntp.org// IN A?

resolver->ntpd: //pool.ntp.org// IN A \n //6.6.6.6//

ntpd->attacker: NTP request 
attacker->ntpd: NTP response (fake time)

rnote over ntpd: Creates Association \n       with //6.6.6.6//

@enduml


==> img/ntp-flow.txt <==
@startuml

!include style.txt

group Alternative 1: Boot-time-attack
attacker-->resolver: Poisons DNS \n //pool.ntp.org// IN A //6.6.6.6//
end

== Boot-time ==

participant " **NTP client** \n //2.2.2.2//" as ntpd
participant " **Resolver** \n " as resolver
participant " **NTP Upstream** \n //1.1.1.1//" as ntp
participant " **Attacker** \n //6.6.6.6//" as attacker

ntpd->resolver: //pool.ntp.org// IN A?
resolver->ntpd: //pool.ntp.org// IN A \n //1.1.1.1//

ntpd->ntp: NTP request        // //
ntp->ntpd: NTP response        // //

rnote over ntpd: Creates Association \n       with //1.1.1.1//

== Run-time ==

attacker-->resolver: Poisons DNS \n //pool.ntp.org// IN A //6.6.6.6//

group Alternative 2: Remove Association with //1.1.1.1//

attacker->ntpd: NTP request
ntpd->attacker: NTP response , upstream=//1.1.1.1//

group repeat forever
attacker-->ntp: NTP request \n srcIP=//2.2.2.2//
ntp->ntpd: NTP response     // //
end

rnote over ntp: Rate-limits //2.2.2.2//
ntp->ntpd: KoD, limit requests!

group 8 times
ntpd->ntp: NTP request     // //
rnote over ntp: (No answer)
end

rnote over ntpd: Deletes Association \n      with //1.1.1.1//

end

ntpd->resolver: //pool.ntp.org// IN A?
resolver->ntpd: //pool.ntp.org// IN A \n //6.6.6.6//

ntpd->attacker: NTP request
attacker->ntpd: NTP response

rnote over ntpd: Creates Association \n      with //6.6.6.6//


@enduml


==> img/ntp-run-time.txt <==
@startuml

!include style.txt

participant " **NTP client** \n //2.2.2.2//" as ntpd
participant " **Resolver** \n " as resolver
participant " **NTP Upstream** \n //1.1.1.1//" as ntp
participant " **Attacker** \n //6.6.6.6//" as attacker

rnote over ntpd: Has Association \n   with //1.1.1.1//

group Remove Association with //1.1.1.1//

group Find out NTP server's address

attacker->ntpd: NTP request
ntpd->attacker: NTP response , upstream=//1.1.1.1//

end

group repeat forever
attacker-->ntp: NTP request \n srcIP=//2.2.2.2//
ntp->ntpd: NTP response     // //
end

rnote over ntp: Rate-limits //2.2.2.2//
ntp->ntpd: KoD, limit requests!

group 8 times
ntpd->ntp: NTP request     // //
rnote over ntp: (No answer)
end

rnote over ntpd: Deletes Association \n     with //1.1.1.1//

end

ntpd->resolver: //pool.ntp.org// IN A?

attacker-->resolver: Poisons DNS \n //pool.ntp.org// IN A //6.6.6.6//

resolver->ntpd: //pool.ntp.org// IN A \n //6.6.6.6//

ntpd->attacker: NTP request
attacker->ntpd: NTP response

rnote over ntpd: Creates Association \n      with //6.6.6.6//

@enduml


==> paper-structure-idea.txt <==
Things to decide:
 - For measurements regarding DNS resolvers: Do we put the Ad network study or the open resolver study with checking whether resolvers have pool.ntp.org cached?
   I would go for the (old) open resolver study and put the Ad network study in the SIGCOMM paper, because it seems a bit overkill for this paper.

Things to look at:
 - Chronos, now has a experimantal RFC [https://tools.ietf.org/html/draft-schiff-ntp-chronos-03],
   i'll going to read that and see if we can maybe give some more insight about what the attacker need to do to attack it

DSN NTP experience report short paper
-------------------------------------

0. Abstract

 - [TODO!] Abstract registration is on Wednesday, 4. Dec 09:59 AM !!! (Our time, as stated by submission hotcrp site)

1. Introduction

Related work:

 - Attacking NTP directly
    - Via Non-standard NTP queries, Configuration interface \cite{kiayias_security_2017}, vulnerabilities should be closed (however, still 5% of NTP servers have open configuration \ref{Section 3.1.1})
    - Via Fragmentation \cite{malhotra_attacking_2016-1} theoretically possible, but needs PMTUD support for MTU=68 (unrealistic)
      and specific OS reassembly strategy (could not be verified practically)
    - NTP 'prime-the-pump' \cite{malhotra_attacking_2016-1}: strongly similar to our attack, as it also abuses the rate limiting mechanism, but we use it to make the client forget the server and replace it with an attacker controlled one via DNS

 - DNS cache poisoning
    - perquisites for DNS cache poisoning in \ref{Section 3.}

2. Attack Overview (Methodology?)

Idea: First we give a general introduction on how DNS is used in NTP.
      Then we first go explain how DNS cache poisoning can be done with NTP (Section 3)
      and how this can be used to actually shift time, depending on the NTP implementation (Section 4)

Giving a measurement-methodology here would be kind of weird in my opinion because we first need to give
motivation why these measurements need to be done (?)

 - How does NTP use DNS?
    - single server config -> DNS queries done at boot-time
    - pool server config -> DNS queries done at run-time
    - Special Case: Chronos \cite{deutsch_preventing_2018,I-D.schiff-ntp-chronos}

 - General Attack idea: Attacker uses DNS cache poisoning to switch to own server,
   than changes time by giving the wrong time in the response

 - Switching time (Section 4):
    - Once the attacker controls more than a majority of used servers,
      client switches time depending on configuration
    - Some clients may only allow bigger jumps in time during boot-time
      not run-time assuming the clock drift during system operation is not
      that big [refer to implementation specifics here]

[ Put big sequence graph here (Fig. 1) ]

3. Applying DNS-Cache poisoning to NTP

Idea: First give the general requirements for DNS cache poisoning,
      then go over them and see if they are fulfilled or not, via
      doing measurements in the internet.

What does it need to do DNS cache poisoning?
 - General: requires triggering a query
    - boot-time: attacker needs to know via other channel (or wait a long time ...)
    - run-time: possible via exploiting rate-limiting \ref{Section 3.1}

 - On path: nothing else
 - Off path:
    - Fragmentation based attacks \cite{herzberg_fragmentation_2013}
        - require PMTUD on nameserver \ref{Section 3.2}
        - requires triggering a DNS query, which response
          is bigger than the nameservers minimum supported MTU
          via PMTUD \ref{Section 3.2}
        - requires Fragmentation acceptance on resolver \ref{Section 3.3}

 - Cache overriding \cite{klein_internet-wide_2017}
    - Helps with getting more requests triggered (because it circumvents caching)
    - Requires Resolver support
    - Requires changing the Hostname queried
      -> Only possible with indirect poisoning via a diffrent service,
         NOT VIA NTP DIRECTLY because we cannot change the hostname

3.1. Triggering a query during run time

 - Use rate-limiting mechanism
 - Explain rate limiting here

[ Maybe: Put Seperate sequence graph for attacking rate limiting ] 

3.1.1. Abusing Rate limiting requires kowing upstream IP, how to know:

 - query all IP addresses of pool.ntp.org (2000-3000), do attack for all of them
 - query the victim via NTP (if it acts as a server) and use "REF ID" filed
 - query config interface -> Study shows it is still enabled fot ~5% of servers in pool.ntp.org

3.1.2. Also requires upstream server supporting rate-limiting

 - Put rate limiting Measurements on pool.ntp.org here (38% do support it)

3.2. Measurements of PMTUD support of pool.ntp.org nameservers

 - PMTUD: 16 out of 30 nameservers support PMTUD down to 548 bytes

3.3. Measurements of Open Resolvers supporting Fragmentation

Use original study (cache-testing) we wanted to replace with ad network study here
and put the Ad network study in the SIGCOMM paper (?)

 - Study:
    - How many open resolvers support receiving fragments [Numbers]
    - How many of these have pool.ntp.org cached
    - Add technical details about study [Fig. 2, Fig.3]

4. Vulnerable NTP implementations (Lab/theoretical evaluation)

Idea: First (4.1.) go over the different implementations regarding
 - how the use DNS
 - how many associations to hijack to shift time
 - how much time can be shifted
then with the classification how the use DNS (scenario 1/2)
give a probability classification for a successful attack (4.2.)

4.1. Implementation specific behaviour

Put implementation specific details here, both regarding DNS lookups,
and how many client <-> server associations need to be attacked.

 - Implementation specific details [TABLE 1]

TODO: Could add some more discussion of chronos \cite{deutsch_preventing_2018},
for which there is now an experimental IEFT-draft (!). 

4.2. Probability of a successfull attack

Put existing section of probability of successful attack calculation here.
[TABLE 2]

5. Mitigations / Conclusion / ???

Depending on the outcome of looking at Chronos, we can also mention it here,
or propose some changes to it to make it more secure against DNS cache poisoning.



